Green Routing Game: Strategic Logistical Planning using Mixed Fleets of ICEVs and EVs

This paper introduces a "green" routing game between multiple logistic operators (players), each owning a mixed fleet of internal combustion engine vehicle (ICEV) and electric vehicle (EV) trucks. Each player faces the cost of delayed delivery (due to charging requirements of EVs) and a pollution cost levied on the ICEVs. This cost structure models: 1) limited battery capacity of EVs and their charging requirement; 2) shared nature of charging facilities; 3) pollution cost levied by regulatory agency on the use of ICEVs. We characterize Nash equilibria of this game and derive a condition for its uniqueness. We also use the gradient projection method to compute this equilibrium in a distributed manner. Our equilibrium analysis is useful to analyze the trade-off faced by players in incurring higher delay due to congestion at charging locations when the share of EVs increases versus a higher pollution cost when the share of ICEVs increases. A numerical example suggests that to increase marginal pollution cost can dramatically reduce inefficiency of equilibria.

==> revisions_v3.txt <==
Major Revisions
Sec. III (NE analysis)
(previous)
- providing an example of multiple NE, but those are essentially unique
- NOT discussing motivation of deriving a condition for uniqueness of NE
- assuming that delayed delivery cost functions are identical with respect to players and routes

(revised)
- providing an example of multiple NE, which are not essentially unique
- clarifying motivation of deriving a condition for uniqueness of NE: specifying tractable situations
  indeed, thanks to this assumption, we can provide a numerical example that suggests a somewhat interesting relationship between marginal pollution cost and inefficiency (see Sec. V)
- assuming that delayed delivery cost functions are identical with respect to players
  Remark: in contrast to the previous version, it can be non-identical w.r.t. routes.

Sec. V (numerical example)
(previous)
- contents: comparison of algorithms/visualization of NE
- no discussion on consequences of the game, such as, players' trade-off and inefficiency of NE.

(revised)
- contents: comparison of algorithms/inefficiency of NE and its relationship with marginal pollution cost/discussion on properties of the case with multiple NE


see the following comments for specific revisions

==> title_abstract.txt <==


Green Routing Game: Strategic Logistical Planning using Mixed Fleets of ICEVs and EVs

Hampei Sasahara and G\"o rgy D\'a n and Saurabh Amin and Henrik Sandberg

This paper introduces a ``green'' routing game between multiple logistic operators (players), each owning a mixed fleet of internal combustion engine vehicle (ICEV) and electric vehicle (EV) trucks. Each player faces the cost of delayed delivery  (due to charging requirements of EVs) and a pollution cost levied on the ICEVs. This cost structure models: 1) limited battery capacity of EVs and their charging requirement; 2) shared nature of charging facilities; 3) pollution cost levied by regulatory agency on the use of ICEVs. We characterize Nash equilibria of this game and derive a condition for its uniqueness. We also use the gradient projection method to compute this equilibrium in a distributed manner. Our equilibrium analysis is useful to analyze the trade-off faced by players in incurring higher delay due to congestion
at charging locations when the share of EVs increases versus a higher pollution cost when the share of ICEVs increases. A numerical example suggests that to increase marginal pollution cost can dramatically reduce inefficiency of equilibria.
